Temporal parallelisation of continuous-time maximum-a-posteriori trajectory estimation

This paper proposes a parallel-in-time method for computing continuous-time maximum-a-posteriori (MAP) trajectory estimates of the states of partially observed stochastic differential equations (SDEs), with the goal of improving computational speed on parallel architectures. The MAP estimation problem is reformulated as a continuous-time optimal control problem based on the Onsager-Machlup functional. This reformulation enables the use of a previously proposed parallel-in-time solution for optimal control problems, which we adapt to the current problem. The structure of the resulting optimal control problem admits a parallel solution based on parallel associative scan algorithms. In the linear Gaussian special case, it yields a parallel Kalman-Bucy filter and a parallel continuous-time Rauch-Tung-Striebel smoother. These linear computational methods are further extended to nonlinear continuous-time state-space models through Taylor expansions. We also present the corresponding parallel two-filter smoother. The graphics processing unit (GPU) experiments on linear and nonlinear models demonstrate that the proposed framework achieves a significant speedup in computations while maintaining the accuracy of sequential algorithms.

==> files/data.csv <==
100,0.00476131439208984,0.125229263305664,0.0100386142730713,0.212936973571777
268,0.00777392387390137,0.327783012390137,0.0120509624481201,0.56729211807251
719,0.00575098991394043,0.874682664871216,0.013616418838501,1.48371868133545
1930,0.00750794410705566,2.34918656349182,0.0164784908294678,4.15949382781982
5179,0.0104576587677002,6.29442458152771,0.0218437671661377,10.8549203395844
13894,0.0114694595336914,17.0180458068848,0.0357585430145264,29.1793067932129
37275,0.0239295482635498,45.6650392532349,0.0693064212799072,78.071913433075
100000,0.0535394191741943,123.570075750351,0.161266231536865,212.039903354645


==> files/data2.csv <==
100,1.24172616004944,0.0493730068206787
268,3.37589964866638,0.0600947380065918
719,9.21953349113464,0.0673713684082031
1930,24.0485361099243,0.0871856212615967
5179,66.1538895130158,0.123702669143677
13894,173.419969701767,0.220570516586304
37275,480.017057847977,0.450888538360596
100000,1274.97868452072,1.30408225059509

